Direct vs. Two-Step Approach for Unique Word Generation in UW-OFDM

Unique word OFDM is a novel technique for constructing OFDM symbols, that has many advantages over cyclic prefix OFDM. In this paper we investigate two different approaches for the generation of an OFDM symbol containing a unique word in its time domain representation. The two-step and the direct approach seem very similar at first sight, but actually produce completely different OFDM symbols. Also the overall system's bit error ratio differs significantly for the two approaches. We will prove these propositions analytically, and we will give simulation results for further illustration.

==> Std-UW.dat <==
 SNR			IEEE_bc			IEEE_gc			UW16_bc			UW16_gc
 1.00000000e+00 1.58339461e-01 1.14577206e-01 1.46250000e-01 1.05688406e-01
 2.00000000e+00 1.41151961e-01 9.41973039e-02 1.28381643e-01 8.50392512e-02
 3.00000000e+00 1.24099265e-01 7.25459559e-02 1.08961353e-01 6.56219807e-02
 4.00000000e+00 1.08903186e-01 5.60447304e-02 9.45410628e-02 4.95410628e-02
 5.00000000e+00 9.33394608e-02 4.19515931e-02 7.90458937e-02 3.64160628e-02
 6.00000000e+00 8.11243873e-02 3.05637255e-02 6.63466184e-02 2.62198068e-02
 7.00000000e+00 7.00428922e-02 2.08946078e-02 5.51026570e-02 1.78472222e-02
 8.00000000e+00 5.91544118e-02 1.42769608e-02 4.35205314e-02 1.14432367e-02
 9.00000000e+00 5.05790441e-02 9.19730392e-03 3.55012077e-02 7.27958937e-03
 1.00000000e+01 4.14889706e-02 5.41666667e-03 2.65157005e-02 4.27234300e-03
 1.10000000e+01 3.41758578e-02 3.17708333e-03 2.01207729e-02 2.41545894e-03
 1.20000000e+01 2.79044118e-02 1.79227941e-03 1.46437198e-02 1.05072464e-03
 1.30000000e+01 2.29350490e-02 7.99632353e-04 1.01932367e-02 4.55917874e-04
 1.40000000e+01 1.83884804e-02 2.78799020e-04 6.79951691e-03 1.66062802e-04
 1.50000000e+01 1.48560049e-02 1.39508929e-04 4.78260870e-03 4.90907876e-05
 1.60000000e+01 1.16697304e-02 4.18541734e-05 2.94685990e-03 1.25527824e-05
 1.70000000e+01 9.87132353e-03 9.15091246e-06 1.73913043e-03 2.12808266e-06
 1.80000000e+01 8.15257353e-03 1.87715442e-06 9.54106280e-04 3.14270632e-07
 1.90000000e+01 6.76164216e-03 2.87990196e-07 5.65197198e-04 0.00000000e+00
 2.00000000e+01 5.83310777e-03 0.00000000e+00 2.85167481e-04 0.00000000e+00
 2.10000000e+01 4.93259804e-03 0.00000000e+00 1.24181861e-04 0.00000000e+00
 2.20000000e+01 4.01041667e-03 0.00000000e+00 4.90149947e-05 0.00000000e+00
 2.30000000e+01 3.37009804e-03 0.00000000e+00 1.63079736e-05 0.00000000e+00
 2.40000000e+01 2.69301471e-03 0.00000000e+00 3.98749361e-06 0.00000000e+00
 2.50000000e+01 1.91176471e-03 0.00000000e+00 8.26396888e-07 0.00000000e+00
 2.60000000e+01 1.40318627e-03 0.00000000e+00 0.00000000e+00 0.00000000e+00
 2.70000000e+01 9.86519608e-04 0.00000000e+00 0.00000000e+00 0.00000000e+00
 2.80000000e+01 6.52573529e-04 0.00000000e+00 0.00000000e+00 0.00000000e+00
 2.90000000e+01 3.76838235e-04 0.00000000e+00 0.00000000e+00 0.00000000e+00
 3.00000000e+01 2.17524510e-04 0.00000000e+00 0.00000000e+00 0.00000000e+00
 3.10000000e+01 7.44047619e-05 0.00000000e+00 0.00000000e+00 0.00000000e+00
 3.20000000e+01 2.87944125e-05 0.00000000e+00 0.00000000e+00 0.00000000e+00
 3.30000000e+01 9.81963298e-06 0.00000000e+00 0.00000000e+00 0.00000000e+00


==> ber.dat <==
SNR					zero				two-step			barker				CAZAC				IEEE				CPOFDM
   6.0000000e+00	   8.8680556e-03	   1.1525000e-02	   1.7506250e-01	   1.1764028e-01	   1.9382778e-01	   7.7010417e-03	
   7.0000000e+00	   4.0236111e-03	   5.4888889e-03	   1.4892361e-01	   9.2513889e-02	   1.6791528e-01	   3.2510417e-03	
   8.0000000e+00	   1.4944444e-03	   2.2361111e-03	   1.2360833e-01	   6.9990278e-02	   1.4233056e-01	   1.1125000e-03	
   9.0000000e+00	   4.4166667e-04	   6.8333333e-04	   9.8981944e-02	   5.0009722e-02	   1.1747083e-01	   2.8854167e-04	
   1.0000000e+01	   1.1250000e-04	   1.7916667e-04	   7.5401389e-02	   3.3370833e-02	   9.2669444e-02	   5.3645833e-05	
   1.1000000e+01	   1.6666667e-05	   3.4259259e-05	   5.5350000e-02	   2.0577778e-02	   7.0369444e-02	   8.9843750e-06	
   1.2000000e+01	   2.0325203e-06	   4.3055556e-06	   3.7326389e-02	   1.0961111e-02	   5.0191667e-02	   8.2236842e-07	
   1.3000000e+01	   9.5923261e-08	   2.8735632e-07	   2.3451389e-02	   5.2958333e-03	   3.4012500e-02	   3.1989763e-08	
   1.4000000e+01	   0.0000000e+00	   1.7985612e-08	   1.3340278e-02	   2.2416667e-03	   2.0733333e-02	   0.0000000e+00	
   1.5000000e+01	   0.0000000e+00	   0.0000000e+00	   6.7236111e-03	   7.3194444e-04	   1.1548611e-02	   0.0000000e+00	
   1.6000000e+01	   0.0000000e+00	   0.0000000e+00	   2.8888889e-03	   2.0694444e-04	   5.5430556e-03	   0.0000000e+00	
   1.7000000e+01	   0.0000000e+00	   0.0000000e+00	   1.0152778e-03	   3.3796296e-05	   2.2472222e-03	   0.0000000e+00	
   1.8000000e+01	   0.0000000e+00	   0.0000000e+00	   2.8777778e-04	   4.1035354e-06	   8.1388889e-04	   0.0000000e+00	
   1.9000000e+01	   0.0000000e+00	   0.0000000e+00	   5.3750000e-05	   2.6968716e-07	   1.8194444e-04	   0.0000000e+00	
   2.0000000e+01	   0.0000000e+00	   0.0000000e+00	   7.1759259e-06	   1.5987210e-08	   3.1481481e-05	   0.0000000e+00	
   2.1000000e+01	   0.0000000e+00	   0.0000000e+00	   5.5014430e-07	   0.0000000e+00	   3.9682540e-06	   0.0000000e+00	
   2.2000000e+01	   0.0000000e+00	   0.0000000e+00	   5.7953637e-08	   0.0000000e+00	   2.8538813e-07	   0.0000000e+00	
   2.3000000e+01	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   1.5987210e-08	   0.0000000e+00	

